Planck focal plane instruments: advanced modelization and combined analysis

This thesis is the result of my work as research fellow at IASF-MI, Milan section of the Istituto di Astrofisica Spaziale e Fisica Cosmica, part of INAF, Istituto Nazionale di Astrofisica. This work started in January 2006 in the context of the PhD school program in Astrophysics held at the Physics Department of Universita' degli Studi di Milano under the supervision of Aniello Mennella. The main topic of my work is the software modelling of the Low Frequency Instrument (LFI) radiometers. The LFI is one of the two instruments on-board the European Space Agency Planck Mission for high precision measurements of the anisotropies of the Cosmic Microwave Background (CMB). I was also selected to participate at the International Doctorate in Antiparticles Physics, IDAPP. IDAPP is funded by the Italian Ministry of University and Research (MIUR) and coordinated by Giovanni Fiorentini (Universita' di Ferrara) with the objective of supporting the growing collaboration between the Astrophysics and Particles Physics communities. It is an international program in collaboration with the Paris PhD school, involving Paris VI, VII and XI Universities, leading to a double French-Italian doctoral degree title. My work was performed with the co-tutoring of Jean-Michel Lamarre, Instrument Scientist of the High Frequency Instrument (HFI), the bolometric instrument on-board Planck. Thanks to this collaboration I had the opportunity to work with the HFI team for four months at the Paris Observatory, so that the focus of my activity was broadened and included the study of cross-correlation between HFI and LFI data. Planck is the first CMB mission to have on-board the same satellite very different detection technologies, which is a key element for controlling systematic effects and improve measurements quality.

==> images/radiometer2.dat <==
<Qucs Dataset 0.0.15>
<indep outvolts_tot_V 1>
  +1.46670076068e-06
</indep>
<indep Tsky_C 1>
  -2.63150000000e+02
</indep>
<indep Tsky_K 1>
  +1.00000000000e+01
</indep>
<indep acfrequency 151>
  +3.50000000000e+10
  +3.51000000000e+10
  +3.52000000000e+10
  +3.53000000000e+10
  +3.54000000000e+10
  +3.55000000000e+10
  +3.56000000000e+10
  +3.57000000000e+10
  +3.58000000000e+10
  +3.59000000000e+10
  +3.60000000000e+10
  +3.61000000000e+10
  +3.62000000000e+10
  +3.63000000000e+10
  +3.64000000000e+10
  +3.65000000000e+10
  +3.66000000000e+10
  +3.67000000000e+10
  +3.68000000000e+10
  +3.69000000000e+10
  +3.70000000000e+10
  +3.71000000000e+10
  +3.72000000000e+10
  +3.73000000000e+10
  +3.74000000000e+10
  +3.75000000000e+10
  +3.76000000000e+10
  +3.77000000000e+10
  +3.78000000000e+10
  +3.79000000000e+10
  +3.80000000000e+10
  +3.81000000000e+10
  +3.82000000000e+10
  +3.83000000000e+10
  +3.84000000000e+10
  +3.85000000000e+10
  +3.86000000000e+10
  +3.87000000000e+10
  +3.88000000000e+10
  +3.89000000000e+10
  +3.90000000000e+10
  +3.91000000000e+10
  +3.92000000000e+10
  +3.93000000000e+10
  +3.94000000000e+10
  +3.95000000000e+10
  +3.96000000000e+10
  +3.97000000000e+10
  +3.98000000000e+10
  +3.99000000000e+10
  +4.00000000000e+10
  +4.01000000000e+10
  +4.02000000000e+10
  +4.03000000000e+10
  +4.04000000000e+10
  +4.05000000000e+10
  +4.06000000000e+10
  +4.07000000000e+10
  +4.08000000000e+10
  +4.09000000000e+10
  +4.10000000000e+10
  +4.11000000000e+10
  +4.12000000000e+10
  +4.13000000000e+10
  +4.14000000000e+10
  +4.15000000000e+10
  +4.16000000000e+10
  +4.17000000000e+10
  +4.18000000000e+10
  +4.19000000000e+10
  +4.20000000000e+10
  +4.21000000000e+10
  +4.22000000000e+10
  +4.23000000000e+10
  +4.24000000000e+10
  +4.25000000000e+10
  +4.26000000000e+10
  +4.27000000000e+10
  +4.28000000000e+10
  +4.29000000000e+10
  +4.30000000000e+10
  +4.31000000000e+10
  +4.32000000000e+10
  +4.33000000000e+10
  +4.34000000000e+10
  +4.35000000000e+10
  +4.36000000000e+10
  +4.37000000000e+10
  +4.38000000000e+10
  +4.39000000000e+10
  +4.40000000000e+10
  +4.41000000000e+10
  +4.42000000000e+10
  +4.43000000000e+10
  +4.44000000000e+10
  +4.45000000000e+10
  +4.46000000000e+10
  +4.47000000000e+10
  +4.48000000000e+10
  +4.49000000000e+10
  +4.50000000000e+10
  +4.51000000000e+10
  +4.52000000000e+10
  +4.53000000000e+10
  +4.54000000000e+10
  +4.55000000000e+10
  +4.56000000000e+10
  +4.57000000000e+10
  +4.58000000000e+10
  +4.59000000000e+10
  +4.60000000000e+10
  +4.61000000000e+10
  +4.62000000000e+10
  +4.63000000000e+10
  +4.64000000000e+10
  +4.65000000000e+10
  +4.66000000000e+10
  +4.67000000000e+10
  +4.68000000000e+10
  +4.69000000000e+10
  +4.70000000000e+10
  +4.71000000000e+10
  +4.72000000000e+10
  +4.73000000000e+10
  +4.74000000000e+10
  +4.75000000000e+10
  +4.76000000000e+10
  +4.77000000000e+10
  +4.78000000000e+10
  +4.79000000000e+10
  +4.80000000000e+10
  +4.81000000000e+10
  +4.82000000000e+10
  +4.83000000000e+10
  +4.84000000000e+10
  +4.85000000000e+10
  +4.86000000000e+10
  +4.87000000000e+10
  +4.88000000000e+10
  +4.89000000000e+10
  +4.90000000000e+10
  +4.91000000000e+10
  +4.92000000000e+10
  +4.93000000000e+10
  +4.94000000000e+10
  +4.95000000000e+10
  +4.96000000000e+10
  +4.97000000000e+10
  +4.98000000000e+10
  +4.99000000000e+10
  +5.00000000000e+10
</indep>
<indep frequency 151>
  +3.50000000000e+10
  +3.51000000000e+10
  +3.52000000000e+10
  +3.53000000000e+10
  +3.54000000000e+10
  +3.55000000000e+10
  +3.56000000000e+10
  +3.57000000000e+10
  +3.58000000000e+10
  +3.59000000000e+10
  +3.60000000000e+10
  +3.61000000000e+10
  +3.62000000000e+10
  +3.63000000000e+10
  +3.64000000000e+10
  +3.65000000000e+10
  +3.66000000000e+10
  +3.67000000000e+10
  +3.68000000000e+10
  +3.69000000000e+10
  +3.70000000000e+10
  +3.71000000000e+10
  +3.72000000000e+10
  +3.73000000000e+10
  +3.74000000000e+10
  +3.75000000000e+10
  +3.76000000000e+10
  +3.77000000000e+10
  +3.78000000000e+10
  +3.79000000000e+10
  +3.80000000000e+10
  +3.81000000000e+10
  +3.82000000000e+10
  +3.83000000000e+10
  +3.84000000000e+10
  +3.85000000000e+10
  +3.86000000000e+10
  +3.87000000000e+10
  +3.88000000000e+10
  +3.89000000000e+10
  +3.90000000000e+10
  +3.91000000000e+10
  +3.92000000000e+10
  +3.93000000000e+10
  +3.94000000000e+10
  +3.95000000000e+10
  +3.96000000000e+10
  +3.97000000000e+10
  +3.98000000000e+10
  +3.99000000000e+10
  +4.00000000000e+10
  +4.01000000000e+10
  +4.02000000000e+10
  +4.03000000000e+10
  +4.04000000000e+10
  +4.05000000000e+10
  +4.06000000000e+10
  +4.07000000000e+10
  +4.08000000000e+10
  +4.09000000000e+10
  +4.10000000000e+10
  +4.11000000000e+10
  +4.12000000000e+10
  +4.13000000000e+10
  +4.14000000000e+10
  +4.15000000000e+10
  +4.16000000000e+10
  +4.17000000000e+10
  +4.18000000000e+10
  +4.19000000000e+10
  +4.20000000000e+10
  +4.21000000000e+10
  +4.22000000000e+10
  +4.23000000000e+10
  +4.24000000000e+10
  +4.25000000000e+10
  +4.26000000000e+10
  +4.27000000000e+10
  +4.28000000000e+10
  +4.29000000000e+10
  +4.30000000000e+10
  +4.31000000000e+10
  +4.32000000000e+10
  +4.33000000000e+10
  +4.34000000000e+10
  +4.35000000000e+10
  +4.36000000000e+10
  +4.37000000000e+10
  +4.38000000000e+10
  +4.39000000000e+10
  +4.40000000000e+10
  +4.41000000000e+10
  +4.42000000000e+10
  +4.43000000000e+10
  +4.44000000000e+10
  +4.45000000000e+10
  +4.46000000000e+10
  +4.47000000000e+10
  +4.48000000000e+10
  +4.49000000000e+10
  +4.50000000000e+10
  +4.51000000000e+10
  +4.52000000000e+10
  +4.53000000000e+10
  +4.54000000000e+10
  +4.55000000000e+10
  +4.56000000000e+10
  +4.57000000000e+10
  +4.58000000000e+10
  +4.59000000000e+10
  +4.60000000000e+10
  +4.61000000000e+10
  +4.62000000000e+10
  +4.63000000000e+10
  +4.64000000000e+10
  +4.65000000000e+10
  +4.66000000000e+10
  +4.67000000000e+10
  +4.68000000000e+10
  +4.69000000000e+10
  +4.70000000000e+10
  +4.71000000000e+10
  +4.72000000000e+10
  +4.73000000000e+10
  +4.74000000000e+10
  +4.75000000000e+10
  +4.76000000000e+10
  +4.77000000000e+10
  +4.78000000000e+10
  +4.79000000000e+10
  +4.80000000000e+10
  +4.81000000000e+10
  +4.82000000000e+10
  +4.83000000000e+10
  +4.84000000000e+10
  +4.85000000000e+10
  +4.86000000000e+10
  +4.87000000000e+10
  +4.88000000000e+10
  +4.89000000000e+10
  +4.90000000000e+10
  +4.91000000000e+10
  +4.92000000000e+10
  +4.93000000000e+10
  +4.94000000000e+10
  +4.95000000000e+10
  +4.96000000000e+10
  +4.97000000000e+10
  +4.98000000000e+10
  +4.99000000000e+10
  +5.00000000000e+10
</indep>
<dep outvolts_log acfrequency>
  -1.14468255985e+02
  -1.14313313156e+02
  -1.14075789788e+02
  -1.13916987077e+02
  -1.13680182960e+02
  -1.13493794683e+02
  -1.13231627149e+02
  -1.13030501854e+02
  -1.12761690900e+02
  -1.12543385317e+02
  -1.12267347683e+02
  -1.12029494479e+02
  -1.11745391804e+02
  -1.11485776807e+02
  -1.11192557102e+02
  -1.10909209521e+02
  -1.10605672039e+02
  -1.09500554083e+02
  -1.07952833349e+02
  -1.06055198590e+02
  -1.03983057677e+02
  -1.01795019723e+02
  -9.96083015668e+01
  -9.88638193227e+01
  -9.81597743304e+01
  -9.82400683328e+01
  -9.75342021218e+01
  -9.67643078525e+01
  -9.60547759712e+01
  -9.52729179400e+01
  -9.45656982606e+01
  -9.42791004591e+01
  -9.40642190362e+01
  -9.37671925343e+01
  -9.35436285414e+01
  -9.32365409182e+01
  -9.30020575775e+01
  -9.26851336384e+01
  -9.24373734266e+01
  -9.21106240251e+01
  -9.18471133932e+01
  -9.20839008683e+01
  -9.18028246181e+01
  -9.14559355244e+01
  -9.11536649560e+01
  -9.07947663791e+01
  -9.04683425292e+01
  -9.00956796821e+01
  -8.97418383982e+01
  -8.93528851017e+01
  -8.89679035163e+01
  -8.85591428997e+01
  -8.81385975512e+01
  -8.77052059235e+01
  -8.72435904920e+01
  -8.67789552127e+01
  -8.62690640991e+01
  -8.57640070942e+01
  -8.51959076182e+01
  -8.46182895845e+01
  -8.39582873927e+01
  -8.33075396901e+01
  -8.25523254641e+01
  -8.17985267733e+01
  -8.09121533665e+01
  -8.00071177814e+01
  -7.89313330358e+01
  -7.78048907717e+01
  -7.64846550837e+01
  -7.51922524526e+01
  -7.41011289921e+01
  -7.38561288535e+01
  -7.42522064746e+01
  -7.49160192359e+01
  -7.54412589607e+01
  -7.58984654418e+01
  -7.61678292486e+01
  -7.63835646585e+01
  -7.64515505365e+01
  -7.64852962466e+01
  -7.64028623524e+01
  -7.62935973324e+01
  -7.60941295251e+01
  -7.58721255311e+01
  -7.55910418021e+01
  -7.53032493640e+01
  -7.50104086937e+01
  -7.47583611989e+01
  -7.45893474755e+01
  -7.45245163276e+01
  -7.46027962441e+01
  -7.47703323237e+01
  -7.50404967812e+01
  -7.53128673785e+01
  -7.56255830022e+01
  -7.58746791667e+01
  -7.61356037219e+01
  -7.63004167395e+01
  -7.64691376691e+01
  -7.65238610405e+01
  -7.65785580777e+01
  -7.65042196618e+01
  -7.64214587607e+01
  -7.61921314975e+01
  -7.59391481766e+01
  -7.55244480651e+01
  -7.50893763117e+01
  -7.45642065526e+01
  -7.42587337825e+01
  -7.43524861638e+01
  -7.50826134658e+01
  -7.60905979969e+01
  -7.72156405336e+01
  -7.82373074535e+01
  -7.92169755052e+01
  -8.00724899851e+01
  -8.08876005301e+01
  -8.16088766344e+01
  -8.22994186931e+01
  -8.29242140778e+01
  -8.35214957695e+01
  -8.40760140596e+01
  -8.46011950479e+01
  -8.51029152376e+01
  -8.55705017786e+01
  -8.60312912099e+01
  -8.79425089095e+01
  -8.98523853290e+01
  -9.16972648354e+01
  -9.35280680257e+01
  -9.52412221666e+01
  -9.56189101879e+01
  -9.59373261695e+01
  -9.62952544438e+01
  -9.65893943331e+01
  -9.69296636272e+01
  -9.72031015405e+01
  -9.75271775962e+01
  -9.77830496969e+01
  -9.80919328140e+01
  -9.83330223609e+01
  -9.86273774870e+01
  -9.88561665350e+01
  -9.91364262059e+01
  -9.93551256173e+01
  -9.96215732268e+01
  -9.98321388284e+01
  -1.00084976795e+02
  -1.00289117130e+02
  -1.00528522761e+02
  -1.00727702320e+02
</dep>
<dep s21db frequency>
  -4.92331244728e+01
  -4.81727513181e+01
  -4.69537503507e+01
  -4.59069246784e+01
  -4.47081752377e+01
  -4.36685921985e+01
  -4.24891484338e+01
  -4.14513374069e+01
  -4.02905128606e+01
  -3.92497541374e+01
  -3.81069206885e+01
  -3.70591943835e+01
  -3.59336274022e+01
  -3.48755787296e+01
  -3.37663389352e+01
  -3.26952492874e+01
  -3.16010951619e+01
  -2.70148518592e+01
  -2.24341783492e+01
  -1.78312382864e+01
  -1.32620385282e+01
  -8.64138262423e+00
  -4.17412798263e+00
  -2.67149892809e+00
  -1.25031805356e+00
  +2.77626217951e-01
  +1.70246508172e+00
  +3.25499557452e+00
  +4.68659581398e+00
  +6.26282200097e+00
  +7.65980387747e+00
  +8.21411070422e+00
  +8.62568869081e+00
  +9.20227092508e+00
  +9.63261485778e+00
  +1.02307044570e+01
  +1.06842568997e+01
  +1.13033744880e+01
  +1.17848225272e+01
  +1.24249195647e+01
  +1.29391851853e+01
  +1.36008009821e+01
  +1.41530587900e+01
  +1.48374974992e+01
  +1.54332314059e+01
  +1.61427681936e+01
  +1.67878832672e+01
  +1.75260153704e+01
  +1.82270287187e+01
  +1.89987978430e+01
  +1.97631456033e+01
  +2.05755764743e+01
  +2.14120975188e+01
  +2.22748301009e+01
  +2.31945305221e+01
  +2.41207842437e+01
  +2.51380701624e+01
  +2.61461968588e+01
  +2.72809300016e+01
  +2.84361125500e+01
  +2.97560729156e+01
  +3.10575135646e+01
  +3.25678987431e+01
  +3.40754403101e+01
  +3.58481443993e+01
  +3.76581589029e+01
  +3.98096859991e+01
  +4.20625132363e+01
  +4.47029423093e+01
  +4.72876898968e+01
  +4.94698943605e+01
  +4.99598368260e+01
  +4.91676387238e+01
  +4.78399554965e+01
  +4.67894325420e+01
  +4.58749622163e+01
  +4.53361902247e+01
  +4.49046625988e+01
  +4.47686453853e+01
  +4.47010979077e+01
  +4.48659189805e+01
  +4.50843938723e+01
  +4.54832813684e+01
  +4.59272352411e+01
  +4.64893530713e+01
  +4.70648849493e+01
  +4.76505150883e+01
  +4.81545582373e+01
  +4.84925328878e+01
  +4.86221444970e+01
  +4.84655302972e+01
  +4.81304085575e+01
  +4.75900237726e+01
  +4.70452340128e+01
  +4.64197455014e+01
  +4.59215054920e+01
  +4.53995978706e+01
  +4.50699248735e+01
  +4.47324234362e+01
  +4.46229302534e+01
  +4.45134757413e+01
  +4.46621064343e+01
  +4.48275671672e+01
  +4.52861756184e+01
  +4.57920808006e+01
  +4.66214347650e+01
  +4.74915166683e+01
  +4.85418094962e+01
  +4.91526935327e+01
  +4.89651414069e+01
  +4.75048256323e+01
  +4.54888083062e+01
  +4.32386626105e+01
  +4.11952794010e+01
  +3.92358834133e+01
  +3.75248038011e+01
  +3.58945237235e+01
  +3.44519194362e+01
  +3.30707773503e+01
  +3.18211329715e+01
  +3.06265127206e+01
  +2.95174209374e+01
  +2.84670032328e+01
  +2.74635060382e+01
  +2.65282783621e+01
  +2.56066410981e+01
  +2.17658565326e+01
  +1.79095922144e+01
  +1.41477143261e+01
  +1.03451729618e+01
  +6.65004788163e+00
  +5.89292310279e+00
  +5.25466743226e+00
  +4.53703332471e+00
  +3.94734462079e+00
  +3.26500550984e+00
  +2.71672934347e+00
  +2.06676015670e+00
  +1.55361755507e+00
  +9.34024446882e-01
  +4.50442012316e-01
  -1.40098033942e-01
  -5.99091305108e-01
  -1.16143658088e+00
  -1.60026909710e+00
  -2.13497992869e+00
  -2.55756960313e+00
  -3.06504489321e+00
  -3.47481444626e+00
  -3.95540359152e+00
  -4.35528683476e+00
</dep>
<dep Freq_GHz acfrequency>
  +3.50000000000e+01
  +3.51000000000e+01
  +3.52000000000e+01
  +3.53000000000e+01
  +3.54000000000e+01
  +3.55000000000e+01
  +3.56000000000e+01
  +3.57000000000e+01
  +3.58000000000e+01
  +3.59000000000e+01
  +3.60000000000e+01
  +3.61000000000e+01
  +3.62000000000e+01
  +3.63000000000e+01
  +3.64000000000e+01
  +3.65000000000e+01
  +3.66000000000e+01
  +3.67000000000e+01
  +3.68000000000e+01
  +3.69000000000e+01
  +3.70000000000e+01
  +3.71000000000e+01
  +3.72000000000e+01
  +3.73000000000e+01
  +3.74000000000e+01
  +3.75000000000e+01
  +3.76000000000e+01
  +3.77000000000e+01
  +3.78000000000e+01
  +3.79000000000e+01
  +3.80000000000e+01
  +3.81000000000e+01
  +3.82000000000e+01
  +3.83000000000e+01
  +3.84000000000e+01
  +3.85000000000e+01
  +3.86000000000e+01
  +3.87000000000e+01
  +3.88000000000e+01
  +3.89000000000e+01
  +3.90000000000e+01
  +3.91000000000e+01
  +3.92000000000e+01
  +3.93000000000e+01
  +3.94000000000e+01
  +3.95000000000e+01
  +3.96000000000e+01
  +3.97000000000e+01
  +3.98000000000e+01
  +3.99000000000e+01
  +4.00000000000e+01
  +4.01000000000e+01
  +4.02000000000e+01
  +4.03000000000e+01
  +4.04000000000e+01
  +4.05000000000e+01
  +4.06000000000e+01
  +4.07000000000e+01
  +4.08000000000e+01
  +4.09000000000e+01
  +4.10000000000e+01
  +4.11000000000e+01
  +4.12000000000e+01
  +4.13000000000e+01
  +4.14000000000e+01
  +4.15000000000e+01
  +4.16000000000e+01
  +4.17000000000e+01
  +4.18000000000e+01
  +4.19000000000e+01
  +4.20000000000e+01
  +4.21000000000e+01
  +4.22000000000e+01
  +4.23000000000e+01
  +4.24000000000e+01
  +4.25000000000e+01
  +4.26000000000e+01
  +4.27000000000e+01
  +4.28000000000e+01
  +4.29000000000e+01
  +4.30000000000e+01
  +4.31000000000e+01
  +4.32000000000e+01
  +4.33000000000e+01
  +4.34000000000e+01
  +4.35000000000e+01
  +4.36000000000e+01
  +4.37000000000e+01
  +4.38000000000e+01
  +4.39000000000e+01
  +4.40000000000e+01
  +4.41000000000e+01
  +4.42000000000e+01
  +4.43000000000e+01
  +4.44000000000e+01
  +4.45000000000e+01
  +4.46000000000e+01
  +4.47000000000e+01
  +4.48000000000e+01
  +4.49000000000e+01
  +4.50000000000e+01
  +4.51000000000e+01
  +4.52000000000e+01
  +4.53000000000e+01
  +4.54000000000e+01
  +4.55000000000e+01
  +4.56000000000e+01
  +4.57000000000e+01
  +4.58000000000e+01
  +4.59000000000e+01
  +4.60000000000e+01
  +4.61000000000e+01
  +4.62000000000e+01
  +4.63000000000e+01
  +4.64000000000e+01
  +4.65000000000e+01
  +4.66000000000e+01
  +4.67000000000e+01
  +4.68000000000e+01
  +4.69000000000e+01
  +4.70000000000e+01
  +4.71000000000e+01
  +4.72000000000e+01
  +4.73000000000e+01
  +4.74000000000e+01
  +4.75000000000e+01
  +4.76000000000e+01
  +4.77000000000e+01
  +4.78000000000e+01
  +4.79000000000e+01
  +4.80000000000e+01
  +4.81000000000e+01
  +4.82000000000e+01
  +4.83000000000e+01
  +4.84000000000e+01
  +4.85000000000e+01
  +4.86000000000e+01
  +4.87000000000e+01
  +4.88000000000e+01
  +4.89000000000e+01
  +4.90000000000e+01
  +4.91000000000e+01
  +4.92000000000e+01
  +4.93000000000e+01
  +4.94000000000e+01
  +4.95000000000e+01
  +4.96000000000e+01
  +4.97000000000e+01
  +4.98000000000e+01
  +4.99000000000e+01
  +5.00000000000e+01
</dep>
<dep _net1.vn acfrequency>
  +3.27013800382e-11
  +3.37937305573e-11
  +3.55932638822e-11
  +3.68155227401e-11
  +3.87701781104e-11
  +4.03577125964e-11
  +4.27500575584e-11
  +4.46525338116e-11
  +4.73726333753e-11
  +4.96777409811e-11
  +5.27925653863e-11
  +5.56120165450e-11
  +5.92096973147e-11
  +6.26861541075e-11
  +6.68827649897e-11
  +7.11988400610e-11
  +7.61471948065e-11
  +9.79481485710e-11
  +1.39508958593e-10
  +2.15378631008e-10
  +3.46144131672e-10
  +5.71352657581e-10
  +9.42806888240e-10
  +1.11614554505e-09
  +1.30911666356e-09
  +1.28175528932e-09
  +1.50401108240e-09
  +1.79103005346e-09
  +2.10339854067e-09
  +2.51174738495e-09
  +2.94828578592e-09
  +3.14126126762e-09
  +3.29207662556e-09
  +3.51603618639e-09
  +3.69227030767e-09
  +3.95265572292e-09
  +4.16128089596e-09
  +4.46490365628e-09
  +4.71502195843e-09
  +5.07057477967e-09
  +5.37414893996e-09
  +5.07615985757e-09
  +5.40194473276e-09
  +5.83645490661e-09
  +6.24150226715e-09
  +6.76230523921e-09
  +7.27203163559e-09
  +7.90393680011e-09
  +8.55365635749e-09
  +9.33198693166e-09
  +1.01718990900e-08
  +1.11483507139e-08
  +1.22518146235e-08
  +1.35044707234e-08
  +1.49823456981e-08
  +1.66336188656e-08
  +1.86604430339e-08
  +2.09110778856e-08
  +2.37759456013e-08
  +2.70927870077e-08
  +3.14637599446e-08
  +3.64623564637e-08
  +4.32840718423e-08
  +5.13656196596e-08
  +6.28459090650e-08
  +7.72236431151e-08
  +9.86963377719e-08
  +1.27620397236e-07
  +1.72552408979e-07
  +2.31814812005e-07
  +2.97328085789e-07
  +3.13849078679e-07
  +2.85825187024e-07
  +2.44742335437e-07
  +2.16360250232e-07
  +1.94290529089e-07
  +1.82184950643e-07
  +1.72957198097e-07
  +1.69879963360e-07
  +1.68179131118e-07
  +1.71010355957e-07
  +1.74967835602e-07
  +1.82774954851e-07
  +1.91924817989e-07
  +2.04294144954e-07
  +2.17798016213e-07
  +2.32465804885e-07
  +2.45803037035e-07
  +2.54984832863e-07
  +2.58241180755e-07
  +2.53062524882e-07
  +2.42944371747e-07
  +2.27785084881e-07
  +2.13464359343e-07
  +1.98195238121e-07
  +1.86734793938e-07
  +1.75459413032e-07
  +1.68554936025e-07
  +1.61777343888e-07
  +1.59402778253e-07
  +1.57064812533e-07
  +1.59429118351e-07
  +1.62143973875e-07
  +1.70566125028e-07
  +1.80406639202e-07
  +1.98055120691e-07
  +2.18453464782e-07
  +2.46004883475e-07
  +2.63366747573e-07
  +2.57192173196e-07
  +2.16929774767e-07
  +1.71631481923e-07
  +1.32181605506e-07
  +1.04252080207e-07
  +8.30233760224e-08
  +6.80351683587e-08
  +5.62741547498e-08
  +4.75630812439e-08
  +4.04861442790e-08
  +3.49880344876e-08
  +3.04288862908e-08
  +2.67258123648e-08
  +2.36325998080e-08
  +2.10106822978e-08
  +1.88271315497e-08
  +1.68970092763e-08
  +1.08591208402e-08
  +6.98096682803e-09
  +4.55552173266e-09
  +2.98242989397e-09
  +2.00617679431e-09
  +1.83534071188e-09
  +1.70213230848e-09
  +1.56430204197e-09
  +1.45891049786e-09
  +1.34624976324e-09
  +1.26155925758e-09
  +1.16849735668e-09
  +1.09943632121e-09
  +1.02191126904e-09
  +9.64800477031e-10
  +8.99781628344e-10
  +8.51912876815e-10
  +7.97091202214e-10
  +7.56447342262e-10
  +7.10029489779e-10
  +6.75093746724e-10
  +6.35662149818e-10
  +6.05285375324e-10
  +5.71701419573e-10
  +5.45007842340e-10
</dep>
<dep _net0.vn acfrequency>
  +1.62740578736e-09
  +1.63806856555e-09
  +1.68002114890e-09
  +1.69165066950e-09
  +1.73375972162e-09
  +1.75591864514e-09
  +1.80914428530e-09
  +1.83742504313e-09
  +1.89488451578e-09
  +1.93094357165e-09
  +1.99337889022e-09
  +2.03914317324e-09
  +2.10757089329e-09
  +2.16528461778e-09
  +2.24104504222e-09
  +2.31332317956e-09
  +2.39813238058e-09
  +2.98878530359e-09
  +4.12284987463e-09
  +6.16178714513e-09
  +9.58241900392e-09
  +1.52980262735e-08
  +2.44038756057e-08
  +2.79155662588e-08
  +3.16206281228e-08
  +2.98835830876e-08
  +3.38278447542e-08
  +3.88394623270e-08
  +4.39522075530e-08
  +5.05423574414e-08
  +5.70939921661e-08
  +5.85026675594e-08
  +5.89236544496e-08
  +6.04373810713e-08
  +6.09044467402e-08
  +6.25177940080e-08
  +6.30581173690e-08
  +6.47662343383e-08
  +6.54105784956e-08
  +6.72101364727e-08
  +6.79931459677e-08
  +6.12364990954e-08
  +6.20671693832e-08
  +6.37952007765e-08
  +6.48210780056e-08
  +6.66406862395e-08
  +6.79066780169e-08
  +6.98342338818e-08
  +7.13935244895e-08
  +7.34565370277e-08
  +7.53742435983e-08
  +7.76164061018e-08
  +7.99756544167e-08
  +8.24648427044e-08
  +8.53771371605e-08
  +8.82188401860e-08
  +9.18424655397e-08
  +9.52037863785e-08
  +9.97781808522e-08
  +1.04391301052e-07
  +1.10821534914e-07
  +1.16817496672e-07
  +1.25427221974e-07
  +1.33758944507e-07
  +1.45962852235e-07
  +1.58552648914e-07
  +1.77238485367e-07
  +1.97857910010e-07
  +2.27212373160e-07
  +2.53823158118e-07
  +2.63068645020e-07
  +2.15362970255e-07
  +1.42664835720e-07
  +7.91789520922e-08
  +3.44885395403e-08
  +2.73150962584e-09
  +2.49287386087e-08
  +4.62549843067e-08
  +6.57843887640e-08
  +8.34459818762e-08
  +1.01628558056e-07
  +1.19264612702e-07
  +1.38599744707e-07
  +1.58216838369e-07
  +1.79756910412e-07
  +2.01452814416e-07
  +2.23079008756e-07
  +2.41862589862e-07
  +2.54492315393e-07
  +2.58754827617e-07
  +2.51999732499e-07
  +2.37981248125e-07
  +2.17163247206e-07
  +1.95802717508e-07
  +1.72690703474e-07
  +1.52300491507e-07
  +1.31624845888e-07
  +1.13792413495e-07
  +9.55235136806e-08
  +7.91132823661e-08
  +6.16824800625e-08
  +4.46047051623e-08
  +2.55628080940e-08
  +4.89727114736e-09
  +2.09577796872e-08
  +5.26340080753e-08
  +9.27866276890e-08
  +1.45841236446e-07
  +2.02777482053e-07
  +2.45872634912e-07
  +2.49667046444e-07
  +2.32501837733e-07
  +2.07150854959e-07
  +1.86443480182e-07
  +1.67563658088e-07
  +1.53538712166e-07
  +1.40898745345e-07
  +1.31242146613e-07
  +1.22402328371e-07
  +1.15310019339e-07
  +1.08826844652e-07
  +1.03307685260e-07
  +9.83765528370e-08
  +9.38806213600e-08
  +9.00289351096e-08
  +8.62358828202e-08
  +5.90022088239e-08
  +4.02888604644e-08
  +2.78662672606e-08
  +1.92985298863e-08
  +1.37068568307e-08
  +1.32176602025e-08
  +1.29003863563e-08
  +1.24579615964e-08
  +1.21914836583e-08
  +1.17889524299e-08
  +1.15619602345e-08
  +1.11945867251e-08
  +1.09980693004e-08
  +1.06625284782e-08
  +1.04892130313e-08
  +1.01831003559e-08
  +1.00270813230e-08
  +9.74857583298e-09
  +9.60506131768e-09
  +9.35269023346e-09
  +9.21782210252e-09
  +8.99029531985e-09
  +8.86101590270e-09
  +8.65711041473e-09
  +8.53105871485e-09
</dep>
<dep fem_in.vn acfrequency>
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +nan
  +5.73998269717e-11
  +5.89446264258e-11
  +6.04053653772e-11
  +6.17890598611e-11
  +6.31017827300e-11
  +6.43488361806e-11
  +6.55348853134e-11
  +6.66640630156e-11
  +6.77400533841e-11
  +6.87661588499e-11
  +6.97453547552e-11
  +7.06803341509e-11
  +7.15735448893e-11
  +7.24272205809e-11
  +7.32434066220e-11
  +7.40239822257e-11
  +7.47706791883e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
  +7.54850979671e-11
</dep>
<dep wg_in.vn acfrequency>
  +5.67860285800e-10
  +5.63066009532e-10
  +5.72258443635e-10
  +5.67363324802e-10
  +5.75960578366e-10
  +5.75380420153e-10
  +5.88586098375e-10
  +5.89700184504e-10
  +6.04061581402e-10
  +6.07417927558e-10
  +6.22987839474e-10
  +6.29231646712e-10
  +6.46051107293e-10
  +6.55934880148e-10
  +6.74024823633e-10
  +6.88412992134e-10
  +7.07770115493e-10
  +9.13447155543e-10
  +1.29222704103e-09
  +1.95600069169e-09
  +3.01644780928e-09
  +4.79777139311e-09
  +7.48544093104e-09
  +8.51253024606e-09
  +9.37909555657e-09
  +8.82798311900e-09
  +9.68936380811e-09
  +1.11033336697e-08
  +1.21483815256e-08
  +1.39590553136e-08
  +1.52103406357e-08
  +1.55809021233e-08
  +1.51098257980e-08
  +1.54919171708e-08
  +1.50135630572e-08
  +1.53931106069e-08
  +1.49215723862e-08
  +1.52848508601e-08
  +1.48336387049e-08
  +1.51677202613e-08
  +1.47493290566e-08
  +1.31794818480e-08
  +1.28491127756e-08
  +1.30588771299e-08
  +1.27755559811e-08
  +1.29335894555e-08
  +1.27037009360e-08
  +1.28046218324e-08
  +1.26326328020e-08
  +1.26730285355e-08
  +1.25613903436e-08
  +1.25398802732e-08
  +1.24890001236e-08
  +1.24062297898e-08
  +1.24145103021e-08
  +1.22730790639e-08
  +1.23370229651e-08
  +1.21413491443e-08
  +1.22557239527e-08
  +1.20648072792e-08
  +1.22779330734e-08
  +1.20445737067e-08
  +1.22963288204e-08
  +1.20284428109e-08
  +1.23103519297e-08
  +1.20168897663e-08
  +1.23195898832e-08
  +1.20102389248e-08
  +1.23237893503e-08
  +1.20086552335e-08
  +1.23228632061e-08
  +1.20121406890e-08
  +1.23168918961e-08
  +1.20205358748e-08
  +1.23061191363e-08
  +1.20335264854e-08
  +1.22909421615e-08
  +1.20506546005e-08
  +1.22718969404e-08
  +1.20713343347e-08
  +1.22496389627e-08
  +1.20948713715e-08
  +1.22249203516e-08
  +1.21204857758e-08
  +1.21985641627e-08
  +1.21473373870e-08
  +1.21714367994e-08
  +1.21745530156e-08
  +1.21444194981e-08
  +1.22012546054e-08
  +1.21183798291e-08
  +1.22265874814e-08
  +1.20941441185e-08
  +1.22497477843e-08
  +1.20724716311e-08
  +1.22700081986e-08
  +1.20540312741e-08
  +1.22867411174e-08
  +1.20393814812e-08
  +1.22994384537e-08
  +1.20289538298e-08
  +1.23077274140e-08
  +1.20230408234e-08
  +1.23113816819e-08
  +1.20217881463e-08
  +1.23103276276e-08
  +1.20251915659e-08
  +1.23046453444e-08
  +1.20330985215e-08
  +1.22945645128e-08
  +1.20452143078e-08
  +1.22804552903e-08
  +1.20611126261e-08
  +1.22628146152e-08
  +1.20802501560e-08
  +1.22422484737e-08
  +1.21019846852e-08
  +1.22194508182e-08
  +1.21255962335e-08
  +1.21951799222e-08
  +1.21503105206e-08
  +1.21702330170e-08
  +1.21753240544e-08
  +1.21454200868e-08
  +1.21998300613e-08
  +1.21215376855e-08
  +8.66236543452e-09
  +6.08342536191e-09
  +4.37621116214e-09
  +3.08244597713e-09
  +2.25015883383e-09
  +2.21503406646e-09
  +2.25294699016e-09
  +2.21280267262e-09
  +2.25507882180e-09
  +2.21125594590e-09
  +2.25649498596e-09
  +2.21044015875e-09
  +2.25715989858e-09
  +2.21037782086e-09
  +2.25706270660e-09
  +2.21106721322e-09
  +2.25621742166e-09
  +2.21248267675e-09
  +2.25466221650e-09
  +2.21457563945e-09
  +2.25245791769e-09
  +2.21727634546e-09
  +2.24968575822e-09
  +2.22049622981e-09
  +2.24644448045e-09
</dep>
<dep diode_in.vn acfrequency>
  +4.03689877961e-10
  +4.00919424141e-10
  +4.05877256678e-10
  +4.03130838904e-10
  +4.07701209311e-10
  +4.07246471865e-10
  +4.13973296624e-10
  +4.14577664390e-10
  +4.21684668271e-10
  +4.23608653680e-10
  +4.31168848788e-10
  +4.34692192862e-10
  +4.42815144899e-10
  +4.48238203383e-10
  +4.57071426412e-10
  +4.64716205820e-10
  +4.74445303516e-10
  +5.84041287661e-10
  +7.95299713057e-10
  +1.17168976310e-09
  +1.79389991615e-09
  +2.81725195131e-09
  +4.41866442395e-09
  +4.96751575326e-09
  +5.52843840243e-09
  +5.13176875867e-09
  +5.70422113463e-09
  +6.42908171471e-09
  +7.13952536890e-09
  +8.05400668351e-09
  +8.92200175187e-09
  +8.96194483459e-09
  +8.84515419595e-09
  +8.88664951501e-09
  +8.76831725217e-09
  +8.80878013129e-09
  +8.69154966389e-09
  +8.72847723725e-09
  +8.61486376730e-09
  +8.64591704393e-09
  +8.53822928040e-09
  +7.50190124833e-09
  +7.41317381289e-09
  +7.42356831198e-09
  +7.34350157967e-09
  +7.34423493756e-09
  +7.27396807863e-09
  +7.26411679876e-09
  +7.20442970253e-09
  +7.18343444622e-09
  +7.13473327300e-09
  +7.10240671735e-09
  +7.06472222579e-09
  +7.02124444796e-09
  +6.99424277521e-09
  +6.94014470786e-09
  +6.92314986986e-09
  +6.85928573597e-09
  +6.85131274361e-09
  +6.80866761252e-09
  +6.83870595799e-09
  +6.78854858098e-09
  +6.82544570622e-09
  +6.76922897665e-09
  +6.81143393879e-09
  +6.75078531281e-09
  +6.79660018648e-09
  +6.73326707538e-09
  +6.78090374519e-09
  +6.71669577656e-09
  +6.76433476547e-09
  +6.70106480352e-09
  +6.74691420052e-09
  +6.68634004121e-09
  +6.72869262280e-09
  +6.67246124016e-09
  +6.70974797446e-09
  +6.65934409197e-09
  +6.69018236811e-09
  +6.64688296578e-09
  +6.67011809558e-09
  +6.63495424830e-09
  +6.64969303279e-09
  +6.62342021531e-09
  +6.62905564560e-09
  +6.61213334633e-09
  +6.60835980461e-09
  +6.60094097469e-09
  +6.58775960905e-09
  +6.58969014577e-09
  +6.56740440082e-09
  +6.57823253693e-09
  +6.54743412564e-09
  +6.56642927757e-09
  +6.52797516868e-09
  +6.55415549778e-09
  +6.50913676300e-09
  +6.54130443199e-09
  +6.49100804056e-09
  +6.52779091240e-09
  +6.47365577071e-09
  +6.51355410493e-09
  +6.45712280975e-09
  +6.49855936952e-09
  +6.44142726811e-09
  +6.48279916407e-09
  +6.42656238854e-09
  +6.46629295580e-09
  +6.41249711798e-09
  +6.44908615107e-09
  +6.39917734680e-09
  +6.43124810171e-09
  +6.38652778071e-09
  +6.41286928847e-09
  +6.37445440132e-09
  +6.39405781770e-09
  +6.36284746040e-09
  +6.37493539255e-09
  +6.35158494011e-09
  +6.35563293477e-09
  +6.34053639652e-09
  +6.33628603635e-09
  +6.32956708752e-09
  +6.31703041399e-09
  +6.31854226971e-09
  +6.29799752432e-09
  +4.47439551097e-09
  +3.16643938007e-09
  +2.26576256537e-09
  +1.62054329658e-09
  +1.18667536494e-09
  +1.17923628427e-09
  +1.18473583350e-09
  +1.17642523896e-09
  +1.18268582651e-09
  +1.17374378755e-09
  +1.18051528884e-09
  +1.17119907567e-09
  +1.17821851516e-09
  +1.16879411623e-09
  +1.17579429923e-09
  +1.16652776422e-09
  +1.17324591999e-09
  +1.16439480901e-09
  +1.17058096609e-09
  +1.16238617987e-09
  +1.16781100844e-09
  +1.16048925890e-09
  +1.16495113663e-09
  +1.15868829378e-09
  +1.16201938150e-09
</dep>
<dep in.vn acfrequency>
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
  +8.30858147941e-11
</dep>
<dep out.vn acfrequency>
  +3.57416338551e-12
  +3.70398043856e-12
  +3.91219975219e-12
  +4.05789955065e-12
  +4.28530466852e-12
  +4.47322281924e-12
  +4.75157167843e-12
  +4.97679571750e-12
  +5.29457262701e-12
  +5.56751593010e-12
  +5.93287545671e-12
  +6.26686807133e-12
  +6.69053457823e-12
  +7.10268115561e-12
  +7.59878732704e-12
  +8.11108677943e-12
  +8.69826823304e-12
  +1.12187531359e-11
  +1.60219977028e-11
  +2.48016252460e-11
  +3.99663265269e-11
  +6.61451533587e-11
  +1.09438427298e-10
  +1.29902667050e-10
  +1.52764543622e-10
  +1.49966123933e-10
  +1.76432987429e-10
  +2.10653759717e-10
  +2.48040388486e-10
  +2.96967009785e-10
  +3.49486314518e-10
  +3.73327475968e-10
  +3.92263678246e-10
  +4.20030421922e-10
  +4.42218743088e-10
  +4.74619861415e-10
  +5.00949840023e-10
  +5.38873263241e-10
  +5.70509206727e-10
  +6.15088486090e-10
  +6.53564810481e-10
  +6.18884937874e-10
  +6.60263877746e-10
  +7.15165321961e-10
  +7.66714195900e-10
  +8.32766721973e-10
  +8.97771360657e-10
  +9.78209850443e-10
  +1.06124622932e-09
  +1.16067729743e-09
  +1.26826395124e-09
  +1.39343177602e-09
  +1.53511263020e-09
  +1.69620917350e-09
  +1.88643111366e-09
  +2.09944488876e-09
  +2.36098696904e-09
  +2.65215737320e-09
  +3.02279877943e-09
  +3.45279696729e-09
  +4.01949285249e-09
  +4.66923821154e-09
  +5.55606673626e-09
  +6.60917608433e-09
  +8.10559057931e-09
  +9.98362412576e-09
  +1.27898866750e-08
  +1.65771902921e-08
  +2.24664519727e-08
  +3.02534393746e-08
  +3.88944021945e-08
  +4.11516368725e-08
  +3.75646505004e-08
  +3.22402259198e-08
  +2.85676228678e-08
  +2.57130417998e-08
  +2.41666846564e-08
  +2.29955358522e-08
  +2.26383591903e-08
  +2.24631354230e-08
  +2.28935828286e-08
  +2.34768738730e-08
  +2.45802925513e-08
  +2.58694649771e-08
  +2.75991571775e-08
  +2.94900197633e-08
  +3.15470773503e-08
  +3.34321171620e-08
  +3.47588382437e-08
  +3.52816077444e-08
  +3.46513672668e-08
  +3.33400899829e-08
  +3.13292733422e-08
  +2.94247825548e-08
  +2.73805205014e-08
  +2.58542582979e-08
  +2.43466732820e-08
  +2.34400387905e-08
  +2.25468685614e-08
  +2.22645486742e-08
  +2.19858971610e-08
  +2.23654702430e-08
  +2.27957625179e-08
  +2.40318303924e-08
  +2.54732983581e-08
  +2.80256177019e-08
  +3.09786415011e-08
  +3.49606376155e-08
  +3.75082344318e-08
  +3.67072106109e-08
  +3.10269191083e-08
  +2.46002884990e-08
  +1.89861079856e-08
  +1.50061490099e-08
  +1.19757425042e-08
  +9.83447094292e-09
  +8.15154531163e-09
  +6.90418367462e-09
  +5.88922477854e-09
  +5.10009883305e-09
  +4.44478156760e-09
  +3.91199772940e-09
  +3.46641452019e-09
  +3.08822174220e-09
  +2.77299969709e-09
  +2.49385316409e-09
  +1.60601319475e-09
  +1.03457377893e-09
  +6.76508903123e-10
  +4.43806028704e-10
  +2.99142268917e-10
  +2.74226222478e-10
  +2.54839874803e-10
  +2.34679176518e-10
  +2.19311076517e-10
  +2.02783977510e-10
  +1.90410040737e-10
  +1.76718591079e-10
  +1.66607685140e-10
  +1.55169627868e-10
  +1.46790437177e-10
  +1.37170983124e-10
  +1.30131772868e-10
  +1.21999311405e-10
  +1.16007866102e-10
  +1.09104503504e-10
  +1.03940814846e-10
  +9.80623553865e-11
  +9.35595850541e-11
  +8.85416730372e-11
  +8.45726167037e-11
</dep>
<dep _net1.v acfrequency>
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep _net0.v acfrequency>
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep fem_in.v acfrequency>
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep wg_in.v acfrequency>
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep diode_in.v acfrequency>
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep in.v acfrequency>
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep out.v acfrequency>
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep S[1,1] frequency>
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep S[1,2] frequency>
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  -0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
  +0.00000000000e+00
</dep>
<dep S[2,1] frequency>
  +3.34616090608e-03-j8.57030535509e-04
  +1.13901549607e-03+j3.73276294475e-03
  -4.22615094464e-03+j1.51851563945e-03
  -1.92006114632e-03-j4.68789628604e-03
  +5.26349652100e-03-j2.47311450388e-03
  +3.03570888261e-03+j5.80965061702e-03
  -6.46446222910e-03+j3.81910285041e-03
  -4.59806526737e-03-j7.10282244088e-03
  +7.82563211042e-03-j5.68234140877e-03
  +6.75120848015e-03+j8.56026491033e-03
  -9.32820552318e-03+j8.22311552168e-03
  -9.67912758992e-03-j1.01557681028e-02
  +1.09298849578e-02-j1.16445103896e-02
  +1.36153214695e-02+j1.18339104896e-02
  -1.25534158037e-02+j1.62026151600e-02
  -1.88543015604e-02-j1.34957358172e-02
  +1.40704713558e-02-j2.22188741724e-02
  +3.85508611276e-02+j2.24116430226e-02
  -3.42055602540e-02+j6.73741082308e-02
  -1.16594473496e-01-j5.36903529136e-02
  +7.95480791341e-02-j2.02129301036e-01
  +3.49084448408e-01+j1.21940125550e-01
  -1.70867613958e-01+j5.94361252590e-01
  -7.14134822677e-01-j1.74869018786e-01
  +1.59060796792e-01-j8.51198540947e-01
  +1.02182835260e+00+j1.47919283707e-01
  -1.08483742685e-01+j1.21168455256e+00
  -1.45302147645e+00-j6.81917743062e-02
  -1.10772857104e-02-j1.71522356215e+00
  +2.05393967408e+00-j1.03756000666e-01
  +2.47359822897e-01+j2.40270695038e+00
  -2.54628686443e+00+j3.80603797538e-01
  -5.34142518204e-01-j2.64613473339e+00
  +2.79734027061e+00-j7.04893999175e-01
  +8.85173387816e-01+j2.89919383999e+00
  -3.05501316765e+00+j1.10112394387e+00
  -1.31388051396e+00-j3.15914241694e+00
  +3.31529816445e+00-j1.58395469730e+00
  +1.83709632391e+00+j3.42167894991e+00
  -3.57231765030e+00+j2.17176322786e+00
  -2.47613059777e+00-j3.68021037400e+00
  +3.81746402307e+00-j2.88788338836e+00
  +3.25826500783e+00+j3.92474514684e+00
  -4.03807496320e+00+j3.76235868868e+00
  -4.21887324673e+00-j4.14018451666e+00
  +4.21534997032e+00-j4.83446085725e+00
  +5.40448914155e+00+j4.30362121739e+00
  -4.32099399638e+00+j6.15637973557e+00
  -6.87734406778e+00-j4.37994911446e+00
  +4.31165492343e+00-j7.79874802674e+00
  +8.72223734643e+00+j4.31449333939e+00
  -4.11938826420e+00+j9.85911378845e+00
  -1.10572054553e+01-j4.02015968288e+00
  +3.63463722314e+00-j1.24752712522e+01
  +1.40505299030e+01+j3.35399217149e+00
  -2.67433319980e+00+j1.58467850163e+01
  -1.79485229073e+01-j2.07201997842e+00
  +9.18441670680e-01-j2.02705023579e+01
  +2.31216201532e+01-j2.63676272332e-01
  +2.23590327687e+00+j2.63174546556e+01
  -3.04110689464e+01+j4.53307884254e+00
  -8.05022554307e+00-j3.47980185674e+01
  +4.05922420510e+01-j1.25924522465e+01
  +1.92698874848e+01+j4.67394100805e+01
  -5.49274124209e+01+j2.87620287734e+01
  -4.27974445356e+01-j6.32483748364e+01
  +7.33662249351e+01-j6.47197474665e+01
  +9.84833818526e+01+j7.98732620685e+01
  -7.63135843571e+01+j1.53975095659e+02
  -2.29141872787e+02-j3.23291713652e+01
  -9.17061152847e+01-j2.83018367671e+02
  +2.11452602080e+02-j2.33167898433e+02
  +2.74592892711e+02+j8.46028275432e+01
  +1.57087721047e+00+j2.46597666861e+02
  -2.12722571328e+02+j4.99579415738e+01
  -7.62830985849e+01-j1.81278122804e+02
  +1.57892822396e+02-j9.61135498798e+01
  +1.09262690282e+02+j1.37832558416e+02
  -1.21056456157e+02+j1.23804710478e+02
  -1.35449429532e+02-j1.05702440760e+02
  +8.96810922643e+01-j1.50395132379e+02
  +1.63785686927e+02+j7.36039507603e+01
  -5.29837258551e+01+j1.80382197211e+02
  -1.95534281322e+02-j3.02589131442e+01
  -1.64849650733e+00-j2.11083559902e+02
  +2.22258641279e+02-j3.83957110020e+01
  +8.74235894946e+01+j2.24887398784e+02
  -2.14395527531e+02+j1.39342024674e+02
  -1.93775788284e+02-j1.81999739274e+02
  +1.33685857673e+02-j2.34397136777e+02
  +2.55555692193e+02+j7.01868798521e+01
  -1.14780496047e+01+j2.54729934870e+02
  -2.36044057675e+02+j4.11723611172e+01
  -7.81866668812e+01-j2.11022057721e+02
  +1.80725025199e+02-j1.05777905581e+02
  +1.23551941576e+02+j1.54377972043e+02
  -1.27328037812e+02+j1.35860389426e+02
  -1.44803406783e+02-j1.05678866665e+02
  +8.36015285829e+01-j1.50811245468e+02
  +1.57222837218e+02+j6.53756129212e+01
  -4.60080097679e+01+j1.61724085674e+02
  -1.68739375621e+02-j2.79773691872e+01
  +7.49073229020e+00-j1.74171494549e+02
  +1.83121530089e+02-j1.55958992594e+01
  +4.43821341194e+01+j1.89683691551e+02
  -1.97314970424e+02+j8.36766192933e+01
  -1.36379316846e+02-j1.93713902967e+02
  +1.67116833743e+02-j2.08689655506e+02
  +2.73280483426e+02+j8.71381340502e+01
  +3.63156984438e+01+j2.78350460422e+02
  -2.03540697031e+02+j1.21933736329e+02
  -1.43849601690e+02-j1.21232478862e+02
  +6.48341628530e+01-j1.29908892708e+02
  +1.10460595512e+02+j3.10918495948e+01
  -1.23028492919e+01+j9.07484791532e+01
  -7.52014491890e+01-j6.03410278213e-01
  -5.57802205428e+00-j6.20840922519e+01
  +5.18569607922e+01-j9.91001667307e+00
  +1.18394520503e+01+j4.34496612781e+01
  -3.66200989374e+01+j1.34131506421e+01
  -1.37671850192e+01-j3.10748918156e+01
  +2.63398381840e+01-j1.41790738231e+01
  +1.39227075791e+01+j2.25553886931e+01
  -1.91592019650e+01+j1.38043733632e+01
  -1.33216357609e+01-j1.64965332223e+01
  +1.39953630454e+01-j1.29523550195e+01
  +8.78230277172e+00+j8.54646201447e+00
  -5.10931763209e+00+j5.97417029283e+00
  -4.03705127288e+00-j3.11289764043e+00
  +1.84502753146e+00-j2.72453697999e+00
  +1.83826596668e+00+j1.11563409245e+00
  -9.20994840667e-01+j1.74237928239e+00
  -1.65924072392e+00-j7.74710574324e-01
  +6.25078862693e-01-j1.56582091206e+00
  +1.49014017800e+00+j5.10977076702e-01
  -3.96058980776e-01+j1.40140692430e+00
  -1.33256441819e+00-j3.05852804345e-01
  +2.18014885984e-01-j1.24976559750e+00
  +1.18692254339e+00+j1.45943688534e-01
  -7.93743493397e-02+j1.11069562814e+00
  -1.05301007146e+00-j2.13892264702e-02
  -2.84313181425e-02-j9.83589172153e-01
  +9.30317014537e-01-j7.52070297135e-02
  +1.11850545791e-01+j8.67659412642e-01
  -8.18194181032e-01+j1.49487080423e-01
  -1.75806282043e-01-j7.62063501902e-01
  +7.15942970802e-01-j2.05819925610e-01
  +2.24105448309e-01+j6.65968139240e-01
  -6.22863181364e-01+j2.47634765858e-01
  -2.59726442338e-01-j5.78583141217e-01
  +5.38277572489e-01-j2.77655759041e-01
</dep>
<dep S[2,2] frequency>
  +9.75581564558e-01-j2.19637020028e-01
  +9.75434743856e-01-j2.20288114347e-01
  +9.75287226327e-01-j2.20940264585e-01
  +9.75138999200e-01-j2.21593515806e-01
  +9.74990049010e-01-j2.22247915491e-01
  +9.74840361546e-01-j2.22903513701e-01
  +9.74689921800e-01-j2.23560363261e-01
  +9.74538713905e-01-j2.24218519953e-01
  +9.74386721077e-01-j2.24878042736e-01
  +9.74233925544e-01-j2.25538993972e-01
  +9.74080308467e-01-j2.26201439685e-01
  +9.73925849862e-01-j2.26865449836e-01
  +9.73770528504e-01-j2.27531098631e-01
  +9.73614321831e-01-j2.28198464851e-01
  +9.73457205832e-01-j2.28867632221e-01
  +9.73299154922e-01-j2.29538689812e-01
  +9.73140141813e-01-j2.30211732483e-01
  +9.72980137358e-01-j2.30886861373e-01
  +9.72819110390e-01-j2.31564184445e-01
  +9.72657027533e-01-j2.32243817078e-01
  +9.72493852997e-01-j2.32925882743e-01
  +9.72329548348e-01-j2.33610513736e-01
  +9.72164072247e-01-j2.34297852008e-01
  +9.71997380157e-01-j2.34988050087e-01
  +9.71829424016e-01-j2.35681272110e-01
  +9.71660151867e-01-j2.36377694983e-01
  +9.71489507430e-01-j2.37077509687e-01
  +9.71317429626e-01-j2.37780922748e-01
  +9.71143852024e-01-j2.38488157907e-01
  +9.70968702215e-01-j2.39199458007e-01
  +9.70791901084e-01-j2.39915087146e-01
  +9.70613361974e-01-j2.40635333134e-01
  +9.70432989716e-01-j2.41360510307e-01
  +9.70250679492e-01-j2.42090962761e-01
  +9.70066315517e-01-j2.42827068086e-01
  +9.69879769470e-01-j2.43569241686e-01
  +9.69690898659e-01-j2.44317941808e-01
  +9.69499543816e-01-j2.45073675410e-01
  +9.69305526483e-01-j2.45837005045e-01
  +9.69108645843e-01-j2.46608556979e-01
  +9.68908674897e-01-j2.47389030798e-01
  +9.68705355789e-01-j2.48179210854e-01
  +9.68498394064e-01-j2.48979979966e-01
  +9.68287451552e-01-j2.49792335923e-01
  +9.68072137475e-01-j2.50617411487e-01
  +9.67851997237e-01-j2.51456498797e-01
  +9.67626498151e-01-j2.52311079353e-01
  +9.67395011086e-01-j2.53182861136e-01
  +9.67156786596e-01-j2.54073824936e-01
  +9.66910923513e-01-j2.54986282655e-01
  +9.66656327091e-01-j2.55922951352e-01
  +9.66391652454e-01-j2.56887048204e-01
  +9.66115227041e-01-j2.57882413541e-01
  +9.65824942530e-01-j2.58913671995e-01
  +9.65518101570e-01-j2.59986446056e-01
  +9.65191196209e-01-j2.61107642501e-01
  +9.64839580813e-01-j2.62285841488e-01
  +9.64456977965e-01-j2.63531831914e-01
  +9.64034712802e-01-j2.64859357403e-01
  +9.63560492515e-01-j2.66286167594e-01
  +9.63016398744e-01-j2.67835511624e-01
  +9.62375467467e-01-j2.69538260666e-01
  +9.61595631033e-01-j2.71435872088e-01
  +9.60608516758e-01-j2.73584269475e-01
  +9.59297758196e-01-j2.76057863819e-01
  +9.57455036165e-01-j2.78949268255e-01
  +9.54687915239e-01-j2.82345395368e-01
  +9.50230109681e-01-j2.86200896464e-01
  +9.42642358628e-01-j2.89801880503e-01
  +9.30169166387e-01-j2.89949803985e-01
  +9.16208000681e-01-j2.79137264790e-01
  +9.15672911532e-01-j2.59367988917e-01
  +9.27653107933e-01-j2.48938415155e-01
  +9.38128113936e-01-j2.48590892055e-01
  +9.44274289600e-01-j2.51569440797e-01
  +9.47543146019e-01-j2.55030015653e-01
  +9.49144632591e-01-j2.58257328259e-01
  +9.49734871166e-01-j2.61145126518e-01
  +9.49645321065e-01-j2.63725803218e-01
  +9.49036652435e-01-j2.66045152571e-01
  +9.47976363828e-01-j2.68128675681e-01
  +9.46477744139e-01-j2.69969064902e-01
  +9.44523093740e-01-j2.71515028418e-01
  +9.42085856046e-01-j2.72655674320e-01
  +9.39165430776e-01-j2.73201594910e-01
  +9.35850345095e-01-j2.72875348903e-01
  +9.32418030876e-01-j2.71347913661e-01
  +9.29433989007e-01-j2.68384697119e-01
  +9.27710916426e-01-j2.64125904938e-01
  +9.27953739270e-01-j2.59316219854e-01
  +9.30233273153e-01-j2.55100823415e-01
  +9.33858582778e-01-j2.52383787864e-01
  +9.37853786045e-01-j2.51389939841e-01
  +9.41488275896e-01-j2.51803428075e-01
  +9.44427236590e-01-j2.53142361819e-01
  +9.46614051370e-01-j2.54998687817e-01
  +9.48117666261e-01-j2.57100560074e-01
  +9.49036593951e-01-j2.59290340782e-01
  +9.49454984374e-01-j2.61485657863e-01
  +9.49426454313e-01-j2.63647434942e-01
  +9.48968223794e-01-j2.65757458761e-01
  +9.48056130271e-01-j2.67801258708e-01
  +9.46615403035e-01-j2.69749610967e-01
  +9.44504180621e-01-j2.71527735636e-01
  +9.41491328083e-01-j2.72949434382e-01
  +9.37254057832e-01-j2.73564979936e-01
  +9.31532026231e-01-j2.72330863963e-01
  +9.24961705580e-01-j2.67163027631e-01
  +9.21389691316e-01-j2.55963048358e-01
  +9.27407495241e-01-j2.42759058210e-01
  +9.40641924135e-01-j2.37545599074e-01
  +9.51595304628e-01-j2.40607189903e-01
  +9.57748796444e-01-j2.46222379636e-01
  +9.60750831507e-01-j2.51536054880e-01
  +9.62114421908e-01-j2.55955122420e-01
  +9.62660591461e-01-j2.59559593384e-01
  +9.62793906661e-01-j2.62536166249e-01
  +9.62714180912e-01-j2.65046077605e-01
  +9.62522960891e-01-j2.67208780262e-01
  +9.62273549787e-01-j2.69109605640e-01
  +9.61994729592e-01-j2.70809433680e-01
  +9.61702371525e-01-j2.72352196369e-01
  +9.61405329769e-01-j2.73770103224e-01
  +9.61108541105e-01-j2.75087175517e-01
  +9.60814708312e-01-j2.76321631502e-01
  +9.60525240556e-01-j2.77487510422e-01
  +9.60240791503e-01-j2.78595793077e-01
  +9.59961573441e-01-j2.79655186740e-01
  +9.59687543548e-01-j2.80672683495e-01
  +9.59418515621e-01-j2.81653963439e-01
  +9.59154227528e-01-j2.82603690087e-01
  +9.58894381970e-01-j2.83525729783e-01
  +9.58638670935e-01-j2.84423316785e-01
  +9.58386790136e-01-j2.85299178964e-01
  +9.58138447223e-01-j2.86155634623e-01
  +9.57893366150e-01-j2.86994667838e-01
  +9.57651289169e-01-j2.87817987691e-01
  +9.57411977364e-01-j2.88627075247e-01
  +9.57175210330e-01-j2.89423221153e-01
  +9.56940785352e-01-j2.90207555963e-01
  +9.56708516319e-01-j2.90981074795e-01
  +9.56478232532e-01-j2.91744657507e-01
  +9.56249777474e-01-j2.92499085332e-01
  +9.56023007613e-01-j2.93245054676e-01
  +9.55797791270e-01-j2.93983188626e-01
  +9.55574007548e-01-j2.94714046609e-01
  +9.55351545359e-01-j2.95438132539e-01
  +9.55130302521e-01-j2.96155901723e-01
  +9.54910184942e-01-j2.96867766747e-01
  +9.54691105881e-01-j2.97574102505e-01
  +9.54472985276e-01-j2.98275250533e-01
</dep>
<indep out.V 1>
  +0.00000000000e+00
</indep>
<indep _net1.V 1>
  +0.00000000000e+00
</indep>
<indep in.V 1>
  +0.00000000000e+00
</indep>
<indep fem_in.V 1>
  +0.00000000000e+00
</indep>
<indep diode_in.V 1>
  +0.00000000000e+00
</indep>
<indep _net0.V 1>
  +0.00000000000e+00
</indep>
<indep wg_in.V 1>
  +0.00000000000e+00
</indep>

